LookOut: Diverse Multi-Future Prediction and Planning for Self-Driving

In this paper, we present LookOut, a novel autonomy system that perceives the environment, predicts a diverse set of futures of how the scene might unroll and estimates the trajectory of the SDV by optimizing a set of contingency plans over these future realizations. In particular, we learn a diverse joint distribution over multi-agent future trajectories in a traffic scene that covers a wide range of future modes with high sample efficiency while leveraging the expressive power of generative models. Unlike previous work in diverse motion forecasting, our diversity objective explicitly rewards sampling future scenarios that require distinct reactions from the self-driving vehicle for improved safety. Our contingency planner then finds comfortable and non-conservative trajectories that ensure safe reactions to a wide range of future scenarios. Through extensive evaluations, we show that our model demonstrates significantly more diverse and sample-efficient motion forecasting in a large-scale self-driving dataset as well as safer and less-conservative motion plans in long-term closed-loop simulations when compared to current state-of-the-art models.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> tables/ablation_closed_loop.csv <==
Main results,Collision rate (%),Distance travelled per collision (m),Distance travelled per scenario (m),Jerk (m/s^3),Lat Acc (m/s^2),Acc (m/s^2),Mean Decel (m/s^2)
Our without diverse sampler,9.15,709.60,64.90,4.40,0.381,0.767,0.524
Our without scoring,,,,,,,
Ours without contingency,,,,,,,
Ours,7.93,790.37,62.65,4.69,0.371,0.786,0.534


==> tables/main_closed_loop.csv <==
Main results,Collision rate (%),Distance travelled per collision (m),Distance travelled per scenario (m),Jerk (m/s^3),Lat Acc (m/s^2),Acc (m/s^2),Mean Decel (m/s^2)
MultiPath + PLT,,,,,,,
CVAE + PLT,,,,,,,
CVAE-DPP + PLT,,,,,,,
CVAE-DLow + PLT,14.63,377.07,55.18,5.22,0.146,0.842,0.541
ESP + PLT,,,,,,,
ILVM + PLT,10.98,553.96,60.80,5.50,0.161,0.862,0.563
Ours (not diverse bikes),7.93,790.37,62.65,4.69,0.371,0.786,0.534


==> tables/main_prediction.csv <==
Prediction,min SADE (m),mean SADE (m),min SASD (m),mean SASD (m),min Plan ASD (m),mean PlanASD (m),\mathrm{SCR}_{5s}$(\%)
MultiPath,0.929,1.314,1.175,4.628,0.181,1.203,
CVAE,0.804,1.083,0.488,2.693,0.068,0.633,
CVAE-DPP,1.143,4.267,3.551,19.849,0.564,3.445,
CVAE-DLow,0.839,1.152,0.559,3.277,0.066,0.680,
ESP,1.090,1.441,1.120,3.991,0.111,0.952,
ILVM,0.770,1.061,0.455,2.534,0.062,0.607,
Ours,0.765,1.022,0.704,4.078,0.116,0.970,

